EuroCrops: A Pan-European Dataset for Time Series Crop Type Classification

We present EuroCrops, a dataset based on self-declared field annotations for training and evaluating methods for crop type classification and mapping, together with its process of acquisition and harmonisation. By this, we aim to enrich the research efforts and discussion for data-driven land cover classification via Earth observation and remote sensing. Additionally, through inclusion of self-declarations gathered in the scope of subsidy control from all countries of the European Union (EU), this dataset highlights the difficulties and pitfalls one comes across when operating on a transnational level. We, therefore, also introduce a new taxonomy scheme, HCAT-ID, that aspires to capture all the aspects of reference data originating from administrative and agency databases. To address researchers from both the remote sensing and the computer vision and machine learning communities, we publish the dataset in different formats and processing levels.

==> data/AT.csv <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 165373, 0.3398303447765672
Winter Common Wheat/Winter Spelt, 47598, 0.09781067496311396
Vineyards, 42565, 0.08746819992026862
Maize, 36392, 0.07478310187944122
Winter Barley, 13519, 0.02778063185063107
Winter Triticale, 12455, 0.02559418371918115
Winter Rye, 10622, 0.021827492530320527
Summer Barley, 10496, 0.02156857104106988
Potatoes, 8388, 0.017236773427257445
Summer Oats, 5300, 0.010891142008162191
Winter Rapeseed, 5287, 0.01086442788625538
Other Cereal, 5008, 0.010291101731486086
Legumes, 4748, 0.009756819293349827
Sugar Beet, 4702, 0.009662292400448797
Sunflower, 4196, 0.008622496578537463
Soya, 4085, 0.008394399076102368
Cucurbits, 3830, 0.00787039130023796
Fruit, 2323, 0.004773608091502032
Vegetables/Melons/Strawberries, 1854, 0.003809844770402397
Millet, 1807, 0.003713262945046996
Aromatic/Medicinal/Culinary Plants, 1422, 0.00292211395011446
Winter Durum Wheat, 914, 0.0018782082632943856
Summer Durum Wheat, 547, 0.001124048052540513
Summer Common Wheat/Summer Spelt, 503, 0.0010336310245482232
Fallow Land, 469, 0.0009637633210996355
Hemp, 365, 0.0007500503458451321
Oil Seed Crops, 305, 0.0006267543985829186
Energy Crops, 282, 0.0005794909521324034
Tree Nurseries, 268, 0.0005507218977712202
Arable Land/Seeds/Seedlings, 261, 0.0005363373705906287
Nuts, 217, 0.0004459203425983388
Summer Triticale, 163, 0.00033495399006234664
Berries, 144, 0.00029591027342931237
Flowers/Ornamental Plants, 78, 0.00016028473144087755
Fodder Roots/Brassicas, 64, 0.00013151567707969438
Winter Oats, 38, 7.808743326606854e-05
Hops, 12, 2.46591894524427e-05


==> data/AT.txt <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 165373, 0.3398303447765672
Winter Common Wheat/Winter Spelt, 47598, 0.09781067496311396
Vineyards, 42565, 0.08746819992026862
Maize, 36392, 0.07478310187944122
Winter Barley, 13519, 0.02778063185063107
Winter Triticale, 12455, 0.02559418371918115
Winter Rye, 10622, 0.021827492530320527
Summer Barley, 10496, 0.02156857104106988
Potatoes, 8388, 0.017236773427257445
Summer Oats, 5300, 0.010891142008162191
Winter Rapeseed, 5287, 0.01086442788625538
Other Cereal, 5008, 0.010291101731486086
Legumes, 4748, 0.009756819293349827
Sugar Beet, 4702, 0.009662292400448797
Sunflower, 4196, 0.008622496578537463
Soya, 4085, 0.008394399076102368
Cucurbits, 3830, 0.00787039130023796
Fruit, 2323, 0.004773608091502032
Vegetables/Melons/Strawberries, 1854, 0.003809844770402397
Millet, 1807, 0.003713262945046996
Aromatic/Medicinal/Culinary Plants, 1422, 0.00292211395011446
Winter Durum Wheat, 914, 0.0018782082632943856
Summer Durum Wheat, 547, 0.001124048052540513
Summer Common Wheat/Summer Spelt, 503, 0.0010336310245482232
Fallow Land, 469, 0.0009637633210996355
Hemp, 365, 0.0007500503458451321
Oil Seed Crops, 305, 0.0006267543985829186
Energy Crops, 282, 0.0005794909521324034
Tree Nurseries, 268, 0.0005507218977712202
Arable Land/Seeds/Seedlings, 261, 0.0005363373705906287
Nuts, 217, 0.0004459203425983388
Summer Triticale, 163, 0.00033495399006234664
Berries, 144, 0.00029591027342931237
Flowers/Ornamental Plants, 78, 0.00016028473144087755
Fodder Roots/Brassicas, 64, 0.00013151567707969438
Winter Oats, 38, 7.808743326606854e-05
Hops, 12, 2.46591894524427e-05


==> data/AT_T33UWP_labels.txt <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 115370, 0.3277212338475785
Vineyards, 36193, 0.10281021597161662
Winter Common Wheat/Winter Spelt, 32483, 0.0922715510017413
Maize, 19799, 0.05624124736888452
Winter Triticale, 10359, 0.029425884211034637
Winter Rye, 9460, 0.026872175367930077
Winter Barley, 8871, 0.02519905578106847
Summer Barley, 8862, 0.02517349028653238
Potatoes, 5877, 0.01669426793206396
Summer Oats, 4871, 0.01383661376503038
Winter Rapeseed, 4036, 0.01146470399418243
Other Cereal, 3937, 0.011183483554285487
Legumes, 3872, 0.010998843871524867
Sugar Beet, 3168, 0.008999054076702165
Cucurbits, 3030, 0.008607049827148851
Sunflower, 3005, 0.008536034564548612
Soya, 2389, 0.006786218494078748
Fruit, 1882, 0.00534602896854592
Millet, 1331, 0.0037808525808366734
Aromatic/Medicinal/Culinary Plants, 1228, 0.003488269698923693
Vegetables/Melons/Strawberries, 1093, 0.003104787280882407
Winter Durum Wheat, 525, 0.001491320514604999
Summer Durum Wheat, 435, 0.001235665569244142
Summer Common Wheat/Summer Spelt, 435, 0.001235665569244142
Hemp, 281, 0.0007982115516266756
Oil Seed Crops, 248, 0.0007044714049943614
Fallow Land, 238, 0.0006760652999542662
Arable Land/Seeds/Seedlings, 213, 0.0006050500373540282
Nuts, 149, 0.0004232509650974187
Energy Crops, 148, 0.00042041035459340924
Summer Triticale, 131, 0.00037211997602524735
Tree Nurseries, 87, 0.0002471331138488284
Berries, 82, 0.0002329300613287808
Flowers/Ornamental Plants, 57, 0.00016191479872854273
Fodder Roots/Brassicas, 45, 0.00012782747268042847
Winter Oats, 37, 0.00010510258864835231
Hops, 11, 3.124671554410474e-05


==> data/AT_T33UWP_testTUM_labels.txt <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 13815, 0.21207190335108914
Winter Common Wheat/Winter Spelt, 11356, 0.17432417911364229
Maize, 9291, 0.1426246872265631
Vineyards, 6371, 0.09780022412231552
Potatoes, 2153, 0.03305036611761816
Winter Barley, 1604, 0.024622753020278464
Summer Barley, 1500, 0.023026265293277864
Sugar Beet, 1267, 0.01944951875105537
Sunflower, 1150, 0.017653470058179698
Winter Rapeseed, 1079, 0.016563560167631212
Soya, 918, 0.014092074359486053
Winter Rye, 782, 0.012004359639562194
Legumes, 724, 0.011114010714888782
Other Cereal, 653, 0.010024100824340297
Cucurbits, 577, 0.008857436716147552
Vegetables/Melons/Strawberries, 564, 0.008657875750272477
Winter Triticale, 457, 0.007015335492685323
Millet, 429, 0.006585511873877469
Fruit, 380, 0.0058333205409637255
Winter Durum Wheat, 371, 0.005695162949204058
Aromatic/Medicinal/Culinary Plants, 177, 0.0027170993046067883
Tree Nurseries, 160, 0.0024561349646163057
Summer Durum Wheat, 110, 0.0016885927881737102
Summer Oats, 88, 0.001350874230538968
Berries, 47, 0.0007214896458560398
Oil Seed Crops, 45, 0.000690787958798336
Arable Land/Seeds/Seedlings, 42, 0.0006447354282117803
Summer Common Wheat/Summer Spelt, 39, 0.0005986828976252245
Hemp, 34, 0.0005219286799809649
Nuts, 33, 0.000506577836452113
Energy Crops, 20, 0.0003070168705770382
Flowers/Ornamental Plants, 17, 0.00026096433999048247
Summer Triticale, 15, 0.00023026265293277866
Fallow Land, 14, 0.00021491180940392675
Fodder Roots/Brassicas, 8, 0.0001228067482308153
Hops, 1, 1.5350843528851912e-05
Winter Oats, 1, 1.5350843528851912e-05


==> data/AT_T33UWP_test_labels.txt <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 36188, 0.5210355055144412
Maize, 7302, 0.10513433351570824
Winter Common Wheat/Winter Spelt, 3759, 0.05412215279177585
Winter Barley, 3044, 0.04382756932646068
Winter Triticale, 1639, 0.02359835286664555
Soya, 778, 0.011201658651769517
Other Cereal, 418, 0.006018371872030409
Winter Rye, 380, 0.00547124715639128
Potatoes, 358, 0.0051544907420738905
Summer Oats, 341, 0.004909724421919544
Sugar Beet, 267, 0.003844271028306505
Cucurbits, 223, 0.003210758199671725
Fallow Land, 217, 0.0031243700866760734
Vegetables/Melons/Strawberries, 197, 0.0028364097100239006
Winter Rapeseed, 172, 0.002476459239208685
Legumes, 152, 0.0021884988625565124
Summer Barley, 134, 0.0019293345235695568
Energy Crops, 114, 0.0016413741469173842
Fruit, 61, 0.0008782791487891266
Hemp, 50, 0.0007199009416304316
Millet, 47, 0.0006767068851326058
Sunflower, 41, 0.0005903187721369539
Nuts, 35, 0.0005039306591413022
Summer Common Wheat/Summer Spelt, 29, 0.0004175425461456504
Tree Nurseries, 21, 0.0003023583954847813
Winter Durum Wheat, 18, 0.0002591643389869554
Aromatic/Medicinal/Culinary Plants, 17, 0.00024476632015434677
Summer Triticale, 17, 0.00024476632015434677
Berries, 15, 0.0002159702824891295
Oil Seed Crops, 12, 0.0001727762259913036
Fodder Roots/Brassicas, 11, 0.00015837820715869496
Arable Land/Seeds/Seedlings, 6, 8.63881129956518e-05
Flowers/Ornamental Plants, 4, 5.759207533043453e-05
Summer Durum Wheat, 2, 2.8796037665217265e-05
Vineyards, 1, 1.4398018832608633e-05


==> data/DK.csv <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 32249, 0.24322897418298928
Winter Barley, 23395, 0.17645017988188888
Common Wheat/Spelt, 10654, 0.08035478591415449
Fallow Land, 7369, 0.0555786012203308
Maize, 6077, 0.0458340561291831
Other Cereal, 4957, 0.03738677245883835
Winter Rapeseed, 3050, 0.02300376356656384
Winter Oats, 2725, 0.0205525428586513
Potatoes, 2658, 0.020047214281943178
Arable Land/Seeds/Seedlings, 1297, 0.009782256178961739
Winter Rye, 981, 0.007398915429114469
Legumes, 748, 0.005641578736980247
Vegetables/Melons/Strawberries, 691, 0.005211672335900201
Winter Triticale, 413, 0.0031149358534396285
Fruit, 312, 0.0023531718795960386
Fodder Roots/Brassicas, 292, 0.0022023275283398823
Tree Nurseries, 243, 0.0018327588677622994
Winter Common Wheat/Winter Spelt, 162, 0.0012218392451748663
Berries, 66, 0.0004977863591453159
Vineyards, 43, 0.0003243153552007361
Nuts, 38, 0.000286604267386697
Sunflower, 30, 0.0002262665268842345
Hemp, 28, 0.00021118209175861888
Aromatic/Medicinal/Culinary Plants, 23, 0.0001734710039445798
Rapeseed/Turnips, 16, 0.00012067548100492506
Cucurbits, 16, 0.00012067548100492506
Flowers/Ornamental Plants, 14, 0.00010559104587930944
Winter Durum Wheat, 10, 7.542217562807817e-05
Oil Seed Crops, 6, 4.52533053768469e-05
Hops, 1, 7.5422175628078165e-06
Millet, 1, 7.5422175628078165e-06


==> data/DK.txt <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 32249, 0.24322897418298928
Winter Barley, 23395, 0.17645017988188888
Common Wheat/Spelt, 10654, 0.08035478591415449
Fallow Land, 7369, 0.0555786012203308
Maize, 6077, 0.0458340561291831
Other Cereal, 4957, 0.03738677245883835
Winter Rapeseed, 3050, 0.02300376356656384
Winter Oats, 2725, 0.0205525428586513
Potatoes, 2658, 0.020047214281943178
Arable Land/Seeds/Seedlings, 1297, 0.009782256178961739
Winter Rye, 981, 0.007398915429114469
Legumes, 748, 0.005641578736980247
Vegetables/Melons/Strawberries, 691, 0.005211672335900201
Winter Triticale, 413, 0.0031149358534396285
Fruit, 312, 0.0023531718795960386
Fodder Roots/Brassicas, 292, 0.0022023275283398823
Tree Nurseries, 243, 0.0018327588677622994
Winter Common Wheat/Winter Spelt, 162, 0.0012218392451748663
Berries, 66, 0.0004977863591453159
Vineyards, 43, 0.0003243153552007361
Nuts, 38, 0.000286604267386697
Sunflower, 30, 0.0002262665268842345
Hemp, 28, 0.00021118209175861888
Aromatic/Medicinal/Culinary Plants, 23, 0.0001734710039445798
Rapeseed/Turnips, 16, 0.00012067548100492506
Cucurbits, 16, 0.00012067548100492506
Flowers/Ornamental Plants, 14, 0.00010559104587930944
Winter Durum Wheat, 10, 7.542217562807817e-05
Oil Seed Crops, 6, 4.52533053768469e-05
Hops, 1, 7.5422175628078165e-06
Millet, 1, 7.5422175628078165e-06


==> data/DK_T32VNH_labels.txt <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 22957, 0.2488779514754667
Winter Barley, 15409, 0.16704971704863295
Common Wheat/Spelt, 9019, 0.0977754168383166
Fallow Land, 5732, 0.06214089026690661
Other Cereal, 3287, 0.03563452657140999
Maize, 3200, 0.034691355347889245
Winter Rapeseed, 2505, 0.02715682660826955
Winter Oats, 1942, 0.02105331627675029
Arable Land/Seeds/Seedlings, 920, 0.009973764662518158
Potatoes, 822, 0.00891134190498905
Winter Rye, 702, 0.007610416079443204
Legumes, 524, 0.005680709438216865
Vegetables/Melons/Strawberries, 457, 0.004954359185620433
Winter Triticale, 350, 0.0037943669911753865
Fruit, 282, 0.00305717569003274
Fodder Roots/Brassicas, 176, 0.0019080245441339086
Winter Common Wheat/Winter Spelt, 153, 0.0016586804275709546
Tree Nurseries, 60, 0.0006504629127729234
Berries, 56, 0.0006070987185880618
Vineyards, 34, 0.00036859565057132326
Nuts, 28, 0.0003035493592940309
Hemp, 23, 0.000249344116562954
Sunflower, 21, 0.00022766201947052318
Aromatic/Medicinal/Culinary Plants, 20, 0.0002168209709243078
Cucurbits, 13, 0.00014093363110080008
Rapeseed/Turnips, 11, 0.00011925153400836929
Flowers/Ornamental Plants, 11, 0.00011925153400836929
Winter Durum Wheat, 5, 5.420524273107695e-05
Oil Seed Crops, 4, 4.336419418486156e-05
Hops, 1, 1.084104854621539e-05


==> data/DK_T32VNH_test_labels.txt <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 9292, 0.23031354566860826
Winter Barley, 7986, 0.19794274383442806
Maize, 2877, 0.07130995166687322
Potatoes, 1836, 0.04550749783120585
Other Cereal, 1670, 0.041392985500061964
Fallow Land, 1637, 0.04057504027760565
Common Wheat/Spelt, 1635, 0.04052546783988103
Winter Oats, 783, 0.01940760936919073
Winter Rapeseed, 545, 0.013508489279960342
Arable Land/Seeds/Seedlings, 377, 0.009344404511091833
Winter Rye, 279, 0.006915355062585202
Vegetables/Melons/Strawberries, 234, 0.0057999752137811375
Legumes, 224, 0.005552113025158012
Tree Nurseries, 183, 0.004535878051803197
Fodder Roots/Brassicas, 116, 0.002875201388028256
Winter Triticale, 63, 0.0015615317883256909
Fruit, 30, 0.0007435865658693766
Nuts, 10, 0.00024786218862312553
Berries, 10, 0.00024786218862312553
Vineyards, 9, 0.00022307596976081298
Winter Common Wheat/Winter Spelt, 9, 0.00022307596976081298
Sunflower, 9, 0.00022307596976081298
Rapeseed/Turnips, 5, 0.00012393109431156277
Winter Durum Wheat, 5, 0.00012393109431156277
Hemp, 5, 0.00012393109431156277
Aromatic/Medicinal/Culinary Plants, 3, 7.435865658693766e-05
Flowers/Ornamental Plants, 3, 7.435865658693766e-05
Cucurbits, 3, 7.435865658693766e-05
Oil Seed Crops, 2, 4.957243772462511e-05
Millet, 1, 2.4786218862312553e-05


==> data/SI.csv <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 152938, 0.44989042345085234
Maize, 55960, 0.16461486416920385
Common Wheat/Spelt, 23517, 0.06917883775316595
Barley, 19032, 0.055985527070555534
Fruit, 14806, 0.04355410434040801
Vineyards, 11796, 0.034699730838812164
Cucurbits, 6158, 0.01811469502419509
Potatoes, 5721, 0.01682919295768433
Vegetables/Melons/Strawberries, 4335, 0.012752062833693685
Triticale, 4136, 0.012166674020797482
Winter Rapeseed, 2083, 0.006127461795290415
Oats, 1300, 0.00382414802394505
Fallow Land, 1256, 0.0036947153215961407
Rye, 1221, 0.003591757490182235
Legumes, 1009, 0.002968127197046581
Other Cereal, 883, 0.0025974790039565224
Nuts, 738, 0.002170939416670344
Hops, 633, 0.0018620659224286283
Rapeseed/Turnips, 502, 0.0014767094677080115
Millet, 488, 0.0014355263351424495
Berries, 374, 0.0011001779699657298
Sunflower, 355, 0.00104428657576961
Aromatic/Medicinal/Culinary Plants, 281, 0.0008266043036373531
Hemp, 260, 0.00076482960478901
Tree Nurseries, 126, 0.0003706481930900587
Sugar Beet, 120, 0.00035299827913338924
Flowers/Ornamental Plants, 112, 0.00032946506052449663
Fodder Roots/Brassicas, 74, 0.0002176822721322567
Energy Crops, 32, 9.413287443557046e-05


==> data/SI.txt <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 152938, 0.44989042345085234
Maize, 55960, 0.16461486416920385
Common Wheat/Spelt, 23517, 0.06917883775316595
Barley, 19032, 0.055985527070555534
Fruit, 14806, 0.04355410434040801
Vineyards, 11796, 0.034699730838812164
Cucurbits, 6158, 0.01811469502419509
Potatoes, 5721, 0.01682919295768433
Vegetables/Melons/Strawberries, 4335, 0.012752062833693685
Triticale, 4136, 0.012166674020797482
Winter Rapeseed, 2083, 0.006127461795290415
Oats, 1300, 0.00382414802394505
Fallow Land, 1256, 0.0036947153215961407
Rye, 1221, 0.003591757490182235
Legumes, 1009, 0.002968127197046581
Other Cereal, 883, 0.0025974790039565224
Nuts, 738, 0.002170939416670344
Hops, 633, 0.0018620659224286283
Rapeseed/Turnips, 502, 0.0014767094677080115
Millet, 488, 0.0014355263351424495
Berries, 374, 0.0011001779699657298
Sunflower, 355, 0.00104428657576961
Aromatic/Medicinal/Culinary Plants, 281, 0.0008266043036373531
Hemp, 260, 0.00076482960478901
Tree Nurseries, 126, 0.0003706481930900587
Sugar Beet, 120, 0.00035299827913338924
Flowers/Ornamental Plants, 112, 0.00032946506052449663
Fodder Roots/Brassicas, 74, 0.0002176822721322567
Energy Crops, 32, 9.413287443557046e-05


==> data/SI_T33TWM_labels.txt <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 152938, 0.44989042345085234
Maize, 55960, 0.16461486416920385
Common Wheat/Spelt, 23517, 0.06917883775316595
Barley, 19032, 0.055985527070555534
Fruit, 14806, 0.04355410434040801
Vineyards, 11796, 0.034699730838812164
Cucurbits, 6158, 0.01811469502419509
Potatoes, 5721, 0.01682919295768433
Vegetables/Melons/Strawberries, 4335, 0.012752062833693685
Triticale, 4136, 0.012166674020797482
Winter Rapeseed, 2083, 0.006127461795290415
Oats, 1300, 0.00382414802394505
Fallow Land, 1256, 0.0036947153215961407
Rye, 1221, 0.003591757490182235
Legumes, 1009, 0.002968127197046581
Other Cereal, 883, 0.0025974790039565224
Nuts, 738, 0.002170939416670344
Hops, 633, 0.0018620659224286283
Rapeseed/Turnips, 502, 0.0014767094677080115
Millet, 488, 0.0014355263351424495
Berries, 374, 0.0011001779699657298
Sunflower, 355, 0.00104428657576961
Aromatic/Medicinal/Culinary Plants, 281, 0.0008266043036373531
Hemp, 260, 0.00076482960478901
Tree Nurseries, 126, 0.0003706481930900587
Sugar Beet, 120, 0.00035299827913338924
Flowers/Ornamental Plants, 112, 0.00032946506052449663
Fodder Roots/Brassicas, 74, 0.0002176822721322567
Energy Crops, 32, 9.413287443557046e-05


==> data/all.txt <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 350560, 0.36548418104895297
Maize, 98429, 0.10261935890137891
Vineyards, 54404, 0.0567201089279645
Winter Common Wheat/Winter Spelt, 47760, 0.04979325789279437
Winter Barley, 36914, 0.03848551762677159
Common Wheat/Spelt, 34171, 0.035625741529620523
Barley, 19032, 0.019842237944214035
Fruit, 17441, 0.01818350525352233
Potatoes, 16767, 0.01748081145495149
Winter Triticale, 12868, 0.0134158216617353
Winter Rye, 11603, 0.01209696757391317
Other Cereal, 10848, 0.011309825410825656
Summer Barley, 10496, 0.010942839925518628
Winter Rapeseed, 10420, 0.010863604423009156
Cucurbits, 10004, 0.010429894304009943
Fallow Land, 9094, 0.009481153418699161
Vegetables/Melons/Strawberries, 6880, 0.007172898121910076
Legumes, 6505, 0.006781933471369919
Summer Oats, 5300, 0.005525633727634215
Sugar Beet, 4822, 0.005027284119745696
Sunflower, 4581, 0.004776024170998555
Triticale, 4136, 0.004312079452357569
Soya, 4085, 0.004258908259884108
Winter Oats, 2763, 0.002880627545179875
Millet, 2296, 0.0023937462337072
Aromatic/Medicinal/Culinary Plants, 1726, 0.0017994799648861615
Arable Land/Seeds/Seedlings, 1558, 0.0016243278014441713
Oats, 1300, 0.0013553441218725434
Rye, 1221, 0.0012729809021587504
Nuts, 993, 0.001035274394630335
Winter Durum Wheat, 924, 0.0009633368989309462
Hemp, 653, 0.0006807997781405929
Hops, 646, 0.0006735017713305101
Tree Nurseries, 637, 0.0006641186197175463
Berries, 584, 0.0006088622824412042
Summer Durum Wheat, 547, 0.0005702871035879087
Rapeseed/Turnips, 518, 0.0005400525039461365
Summer Common Wheat/Summer Spelt, 503, 0.0005244139179245303
Fodder Roots/Brassicas, 430, 0.00044830613261937977
Energy Crops, 314, 0.00032736773405229124
Oil Seed Crops, 311, 0.00032424001684797
Flowers/Ornamental Plants, 204, 0.00021268476989384528
Summer Triticale, 163, 0.00016993930143478813


==> data/all_top20.txt <==
Crop Name, Absolute Occurrence, Relative Occurrence
Meadow, 350560, 0.36548418104895297
Maize, 98429, 0.10261935890137891
Vineyards, 54404, 0.0567201089279645
Winter Common Wheat/Winter Spelt, 47760, 0.04979325789279437
Winter Barley, 36914, 0.03848551762677159
Common Wheat/Spelt, 34171, 0.035625741529620523
Barley, 19032, 0.019842237944214035
Fruit, 17441, 0.01818350525352233
Potatoes, 16767, 0.01748081145495149
Winter Triticale, 12868, 0.0134158216617353
Winter Rye, 11603, 0.01209696757391317
Other Cereal, 10848, 0.011309825410825656
Summer Barley, 10496, 0.010942839925518628
Winter Rapeseed, 10420, 0.010863604423009156
Cucurbits, 10004, 0.010429894304009943
Fallow Land, 9094, 0.009481153418699161
Vegetables/Melons/Strawberries, 6880, 0.007172898121910076
Legumes, 6505, 0.006781933471369919
Summer Oats, 5300, 0.005525633727634215
Sugar Beet, 4822, 0.005027284119745696
Sunflower, 4581, 0.004776024170998555
Triticale, 4136, 0.004312079452357569
Soya, 4085, 0.004258908259884108
Winter Oats, 2763, 0.002880627545179875
Millet, 2296, 0.0023937462337072
Aromatic/Medicinal/Culinary Plants, 1726, 0.0017994799648861615
Arable Land/Seeds/Seedlings, 1558, 0.0016243278014441713
Oats, 1300, 0.0013553441218725434
Rye, 1221, 0.0012729809021587504
Nuts, 993, 0.001035274394630335

